Significance-based community detection in weighted networks

Community detection is the process of grouping strongly connected nodes in a network. Many community detection methods for un-weighted networks have a theoretical basis in a null model. Communities discovered by these methods therefore have interpretations in terms of statistical signficance. In this paper, we introduce a null for weighted networks called the continuous configuration model. We use the model both as a tool for community detection and for simulating weighted networks with null nodes. First, we propose a community extraction algorithm for weighted networks which incorporates iterative hypothesis testing under the null. We prove a central limit theorem for edge-weight sums and asymptotic consistency of the algorithm under a weighted stochastic block model. We then incorporate the algorithm in a community detection method called CCME. To benchmark the method, we provide a simulation framework incorporating the null to plant "background" nodes in weighted networks with communities. We show that the empirical performance of CCME on these simulations is competitive with existing methods, particularly when overlapping communities and background nodes are present. To further validate the method, we present two real-world networks with potential background nodes and analyze them with CCME, yielding results that reveal macro-features of the corresponding systems.

==> section_files/old_theory.txt <==
\section{Consistency}\label{consistency}

\noindent \textbf{Notation}: Consider a set of $n$ nodes corresponding to a graph $G$. For convenience, we denote a general pair of nodes by $uv$. For instance, the sum operator $\sum_{uv}$ should be interpreted as a sum over all (ordered) node pairs $(u,v)$ such that $u,v\in[n]$. We denote an element of a general $n$-length vector $\va$ corresponding to node $u$ by $\va(u)$, and define:
\[
\va_{uv} := \frac{\va(u)\va(v)}{\sum_u\va(u)}
\]
In general, a capital letter real-number variable indicates that the variable is random. A lower-case version will denote a realized or fixed value of this variable. For instance, we may define $\vX$ to be an $n$-length random vector, and denote by $\vx(u)$ a potential value of the component corresponding to the node $u$.


\section{Theoretical Setting}
For fixed $K > 0$, a $K$-block Weighted Stochastic Block Model ($K$-WSBM) has the following parameters: $n>1$, the number of nodes; a $K\times K$ symmetric matrix $\mP$ with positive entries; a $K\times K$ symmetric matrix $\mM$ with non-negative entries; two $n$-vectors $\phi$ and $\psi$ with positive entries; an arbitrary probability distribution $\cP$ with mean 1 and variance $\sigma^2>0$; a $K$-partition of the nodes represented by the vector $\vc$, where $\vc(u) = k\in[K]$ indicates that $u$ is in community $k$. For notational simplicity, we will denote $\mM[\vc(u),\vc(v)]$ by $\mM_{uv}$ for any two nodes $u,v\in[n]$, and similarly for $\mP$. The $K$-WSBM is then generated as follows:
\begin{enumerate}
\item Determine the edge set $E$ by placing an edge between nodes $u$ and $v$ with probability $\phi(u)\phi(v)\mP_{uv}$
\item{For each node pair $uv$, generate an independent random variable $\xi(u,v)$ according to $\cP$. Determine weight $W(u,v)$ by:
\[
W(u,v) = \begin{cases}
0&\text{if }\{u,v\}\notin E\\
\frac{\psi(u)\psi(v)}{\phi(u)\phi(v)}\mM_{uv}\xi(u,v)&\text{if }\{u,v\}\in E
\end{cases}
\]
}
\end{enumerate}
For identifiability, we assume that $\sum_u\phi(u) = \sum_u\psi(u) = n$. Letting $\mP_{max}$ be the maximum entry of $\mP$, we must further assume that $\mP_{max}\max_{uv}\phi(u) \leq 1$.
\subsection{Consistency Setting} For fixed $K > 0$, our consistency analysis of CCME is done in consideration of a sequence of random networks $\{\mathcal G_n\}_{n>1}$ where $\mathcal G_n$ is generated by a $K$-WSBM. We show that under certain conditions, for fixed $\alpha\in(0,1)$, for each $k\in[K]$ we have
\begin{equation}\label{rough-result}
\mathbb{P}\left\{\bigcap_{u\in\cC_k}U_\alpha^2[\cI(u),\cG_n] = \cC_k\right\}\rightarrow1\text{ as }n\rightarrow\infty
\end{equation}
Above, $\cI(\cdot)$ is the re-sampled neighborhood of $u$ and $U_\alpha(\cdot, \cG_n)$ is the CCME set-update procedure with FDR level $\alpha$. In words, this says that with high probability as $n\rightarrow\infty$, the CCME procedure (applied to a random $K$-WSBM) beginning with any node will converge in two steps to the precise community of that node. To prove this result, we must consider how the sequence $K$-WSBMs change with $n$. First, for simplicity we assume that relative community sizes remain fixed at $\boldsymbol{\pi}_K := (\pi_1,\ldots,\pi_K)^T$ (with inconsquential error due to rounding). Our analysis may be easily generalized to a situation in which community labels are determined based on a Multinomial($n$,$\boldsymbol{\pi}_K$) distribution. We subscript all parameters of the $n$-th $K$-WSBM by $n$. To allow for sparsity in the network, we assume $\mP_n$ may be re-parameterized $\mP_n=\rho_n\mP_0$. In this equation, $\mP_0$ does not change with $n$, and $\lim\rho_n\in[0,1]$. We assume the following conditions on the parameters of each $K$-WSBM:

%%% Assumptions
%%%%%%%%%

\begin{assumption}\label{consistency-assumption1} We assume there exist fixed, positive numbers $m^+$ and $m_-$ independent of $n$ such that $[m_-,m^+]$ contains the entries of $\phi$ and $\psi$.
\end{assumption}
\begin{assumption}\label{consistency-assumption2} There exists a constant $\nu>0$ independent of $n$ such that with probability 1 under $\cP$, $\xi\leq \nu$.
\end{assumption}
Loosely speaking, Assumption \ref{consistency-assumption1} ensures that the average edge densities and weights are of the same order throughout the network. These assumptions correspond to regularity conditions used in recent SBM consistency analyses [CITE]. Assumption \ref{consistency-assumption2} allows us to obtain a concentration inequality for sums of edge weights. The consistency theorem may be extended to unbounded edge weights, providing there are constraints on their moments that allow the use of a similar inequality.

\begin{theorem}\label{initial-to-community}
For $K>1$, let $\cG_n$ be a random network generated by a $K$-WSBM with $n>1$ nodes and parameters $\mP$, $\mM$, $\phi$, and $\psi$ satisfying Assumptions \ref{consistency-assumption1} - \ref{consistency-assumption2}. Suppose further that (conditions on $M\circ P$). Then for any $k\in[K]$,
\[
\mathbb{P}\left\{S_\alpha[\cC_k, \cG_n] = \cC_k\right\}\rightarrow1\text{ as }n\rightarrow\infty
\]
\end{theorem}


\subsection{Proof of Theorem \ref{initial-to-community}}
To prove Theorem \ref{initial-to-community}, we first establish facts and concentration inequalities for the $K$-WSBM. We use the following conventions
\begin{itemize}
\item $\mH_n := \mM\circ\mP_n$ and $\mH = \mM\circ\mP_0$, where $\circ$ is the Hadamard product
\item For any matrix $\mA$, $\mA[i]$ is the $i$-th column, $\mA[i,j]$ is $i,j$-th entry, and $\max(\mA)$ is the maximum entry.
\item For $B\subseteq[n]$, $\psi(B) := \sum_{v\in B}\psi(v)$ (and similarly for $\phi$)
\item For $B\subseteq[n]$, $\psi(B;\vc) := [\psi(B\cap C_1),\ldots,\psi(B\cap C_K)]^T$ (and similarly for $\phi$)
\item For $B\subseteq[n]$, $\bar\psi(B;\vc) := |B|^{-1}\psi(B;\vc)$ (and similarly for $\phi$)
\item $\psi(\vc) := \psi(V;\vc)$ and $\bar\psi(\vc) := \bar\psi(V;\vc)$ (and similarly for $\phi$)
\end{itemize}
\begin{lemma}\label{graph-function-conc} Let $\cG_n$ be a random weighted network with $n>1$ nodes generated by a $K$-WSBM with parameters satisfying Assumptions \ref{consistency-assumption1}-\ref{consistency-assumption2}. Fix $B\subseteq[n]$ of size $b_n$. Fix $\kappa>1$ and define $\gamma_{n,\kappa}:=(\log n)^\kappa/(\rho_n n)$. Then
\begin{enumerate}
\item $\expv\left\{\frac{S(u:B)}{\rho_nb_n}\right\} = \psi(u)\langle \mH[c(u)],\bar\psi(B;\vc)\rangle$ and $\;\expv\left\{\frac{D(u:B)}{\rho_nb_n}\right\} = \phi(u)\langle \mP_0[c(u)],\bar\phi(B;\vc)\rangle$
\item For all $u\in[n]$, $\max\left[\text{Var}\{S(u:B)\},\text{Var}\{D(u:B)\}\right] \leq Ab_n\rho_n$
\item For large enough $n$, we have
\[\mathbb{P}\left[\max_{u\in[n]}\big|S(u:B) - \expv\left\{S(u:B)\right\}\big|>\sqrt{(\log n)^\kappa\rho_nb_n}\right]\leq 2\exp\left\{-A(\log n)^\kappa\right\}\]
An identical inequality holds for the $D(u:B)$ variables (with appropriate $A$).
\item Assume $\gamma_{n,\kappa}\rightarrow0$. Define $\tilde\theta := \sum_{uv\in E}\tilde v_{uv}/\sum_{uv\in E}\frac{\tilde s_{uv}^2}{\tilde d_{uv}^2}$. Then for large enough $n$, $\mathbb{P}\left\{|\hat\theta - \tilde\theta| > a\gamma_{n,\kappa}\right\}\leq 8\exp\{-A(\log n)^\kappa\}$.
\end{enumerate}
\end{lemma}
\begin{proof}
For \emph{(a)} we have
\begin{align*}
\expv\{S(u:B)\} & = \sum_{k\in[K]}\sum_{v\in B\cap C_k}\mH_{n,uv}\psi(u)\psi(v)\\
& = \rho_n\sum_{k\in[K]}\psi(u)\sum_{v\in B\cap C_k}\mH_{uv}\psi(u)\psi(v)\\
& = \rho_n\sum_{k\in[K]}\psi(u)\mH[c(u),k]\psi(B\cap C_k)\\
& = \rho_n\psi(u)\langle \mH[c(u)],\psi(B;\vc)\rangle
\end{align*}
An analogous derivation yields the expression for $\expv\{D(u:B)\}$. For \emph{(b)}, define $W_0(u,v) := \frac{\psi(u)\psi(v)}{\phi(u)\phi(v)}\mM_{uv}\xi(u,v)$. Using the law of total variance, for any $u,v\in[n]$ we have
\begin{align*}
\text{Var}\{W(u,v)\} & = \expv\left[\text{Var}\left\{W_0(u,v)|\{u,v\}\in E\right\}\right] + \text{Var}\left[\expv\{W_0(u,v)|\{u,v\}\in E\}\right]\\[1em]
& = \phi(u)\phi(v)\mP_{uv}\frac{\psi(u)^2\psi(v)^2}{\phi(u)^2\phi(v)^2}\mM_{uv}^2\sigma^2 \\[1em]
& + \phi(u)\phi(v)\mP_{uv}(1 - \phi(u)\phi(v)\mP_{uv})\frac{\psi(u)^2\psi(v)^2}{\phi(u)^2\phi(v)^2}\mM_{uv}^2\\[1em]
& < \rho_n\frac{\psi(u)^2\psi(v)^2}{\phi(u)\phi(v)}\mM_{uv}\mH_{uv}\left(\sigma^2 + 1\right) \leq A\rho_n
\end{align*}
An analogous (and easier) derivation yields a bound on $\text{Var}\{D(u:B)\}$. This proves \emph{(b)}. For (c), notice that with probability 1, $W(u,v)$ is uniformly bounded for all $u,v\in[n]$. Hence, using \emph{(b)}, a routine application of Bernstein's inequality gives
\[
\mathbb{P}\left[|S(u:B) - \expv\{S(u:B)\}|>\sqrt{(\log n)^\kappa\rho_nb_n}\right]\leq 2\exp\left\{-\frac{(\log n)^\kappa\rho_nb_n}{2A\rho_nb_n + \frac{2}{3}a\sqrt{(\log n)^\kappa\rho_nb_n}}\right\}
\]
Applying a union bound over $u\in[n]$ and dividing through by appropriate terms yields the inequality. An analogous argument gives the same inequality for $D(u:B)$ (with appropriate constants). For (d), recall that
\[
\hat\theta := \sum_{uv\in E}\frac{\left\{W(u,v) - \frac{S_{uv}}{D_{uv}}\right\}^2}{\sum_{uv\in E}\frac{S_{uv}^2}{D_{uv}^2}}
\]
The strategy to derive a concentration inequality for $\hat \theta$ is to condition on $S(u)$ and $D(u)$ being close to their expected values. Define $\tilde s(u) := \expv\left\{\frac{S(u)}{\rho_nb_n}\right\}$ and $\tilde d(u) := \expv\left\{\frac{D(u)}{\rho_nb_n}\right\}$. By part (c), we have that with probability greater than $1 - 4\exp\{-A(\log n)^\kappa\}$ that for all $u\in[n]$, $|\frac{S(u)}{\rho_n b_n}-\tilde s(u)|$ and $|\frac{D(u)}{\rho_n b_n}-\tilde d(u)|$ are (simultaneously) less than $\sqrt{\gamma_{n, \kappa}}$. Hence by basic algebraic expansions and using the fact that $W(u,v)$ is uniformly bounded for $u,v\in[n]$, we have for a fixed edge set $E_0$ that
\begin{equation}\label{num-eq}
\left|\sum_{uv\in E_0}\left\{W(u,v) - \frac{S_{uv}}{D_{uv}}\right\}^2 - \sum_{uv\in E_0}\left\{W(u,v) - \frac{\tilde s_{uv}}{\tilde d_{uv}}\right\}^2\right| \leq c|E_0|\sqrt{\gamma_{n,\kappa}}
\end{equation}
and
\begin{equation}\label{num-eq2}
\left|\sum_{uv\in E_0}\left\{\frac{S_{uv}}{D_{uv}}\right\}^2 - \sum_{uv\in E_0}\left\{\frac{\tilde s_{uv}}{\tilde d_{uv}}\right\}^2\right| \leq c'|E_0|\sqrt{\gamma_{n,\kappa}}
\end{equation}
with the previously stated probability. Define $V(u,v) := \left\{W(u,v) - \frac{S_{uv}}{D_{uv}}\right\}^2$, $\tilde V(u,v) := \left\{W(u,v) - \frac{\tilde s_{uv}}{\tilde d_{uv}}\right\}^2$, and $\tilde v_{uv} := \expv\{V(u,v)\}$. Note that $V(u,v)$ and $\text{Var}\{V(u,v)\}$ are each bounded, due to model parameter constraints. Hence due to Bernstein's inequality, and applying Equations \eqref{num-eq} and \eqref{num-eq2} with some algebra, we have for large enough $n$ that
\begin{align*}
&\mathbb{P}\left\{\left|\frac{\sum_{uv\in E_0}V(u,v)}{\sum_{uv\in E_0}\frac{S_{uv}^2}{D_{uv}^2}} - \frac{\sum_{uv\in E_0}\tilde v_{uv}}{\sum_{uv\in E_0}\frac{\tilde s_{uv}^2}{\tilde d_{uv}^2}}\right| > c''\sqrt{\frac{(\log n)^\kappa}{|E_0|}} + a\sqrt{\gamma_{n,\kappa}}\right\}\\[1em]
& \leq 2\exp\left\{-\frac{(\log n)^\kappa}{2a' + \frac{2}{3}a''\sqrt{(\log n)^\kappa/|E_0|}}\right\} + 4\exp\{-A(\log n)^\kappa\}\addtocounter{equation}{1}\tag{\theequation}\label{theta-ineq-0}
\end{align*}
Notice that $\hat\theta = \sum_{uv\in E}V(u,v)/\sum_{uv\in E}\frac{S_{uv}^2}{D_{uv}^2}$, and that the above inequality is derived for a fixed edge set $E_0$. To complete the proof, we condition on the number of edges being close to its expected value. Note that $\text{Var}(|E|) = cn^2\rho_n$ since the components of $\phi$ are bounded. Define $\tilde e := \expv(|E|)$. Then by Bernstein's inequality we have 
\[\mathbb{P}\left\{\big||E| - \tilde e\big|> \sqrt{(\log n)^\kappa n^2\rho_n}\right\}\geq 2\exp\left\{-A'(\log n)^\kappa\right\}\]
for large enough $n$. Since $\tilde e = c'n^2\rho_n$, this implies that $|E| = O_p(n^2\rho_n)$. Using line \eqref{theta-ineq-0}, we therefore have
\begin{align*}
\mathbb{P}\left\{\left|\hat\theta - \tilde\theta\right| > c''\sqrt{\frac{(\log n)^\kappa}{\rho_n n^2}} + a\sqrt{\gamma_{n,\kappa}}\right\} & \leq 2\exp\left\{-\frac{(\log n)^\kappa}{2a' + \frac{2}{3}a''\sqrt{\frac{(\log n)^\kappa}{\rho_n n^2}}}\right\} + 4\exp\{-A(\log n)^\kappa\}\\[1em]
& + 2\exp\left\{-A'(\log n)^\kappa\right\}
\end{align*}
Collecting terms and using the assumption that $\gamma_{n,\kappa}\rightarrow0$ yields the result.
\end{proof}


